Fast and Precise Type Checking for JavaScript

In this paper we present the design and implementation of Flow, a fast and precise type checker for JavaScript that is used by thousands of developers on millions of lines of code at Facebook every day. Flow uses sophisticated type inference to understand common JavaScript idioms precisely. This helps it find non-trivial bugs in code and provide code intelligence to editors without requiring significant rewriting or annotations from the developer. We formalize an important fragment of Flow's analysis and prove its soundness. Furthermore, Flow uses aggressive parallelization and incrementalization to deliver near-instantaneous response times. This helps it avoid introducing any latency in the usual edit-refresh cycle of rapid JavaScript development. We describe the algorithms and systems infrastructure that we built to scale Flow's analysis.

==> README.txt <==

First compile locally with finalize:

\usepackage[finalizecache=true]{minted}

then upload with frozen:

\usepackage[frozencache=true]{minted}

